The bursty star formation history of the Fornax dwarf spheroidal galaxy revealed with the HST

We present a new derivation of the star formation history (SFH) of the dSph galaxy Fornax in two central regions, characterised by unprecedented precision and age resolution. It reveals that star formation has proceeded in sharp bursts separated by periods of low-level or quiescent activity. The SFH was derived through colour-magnitude diagram (CMD) fitting of two extremely deep Hubble Space Telescope CMDs, sampling the centre and one core radius. The attained age resolution allowed us to single out a major star formation episode at early times, a second strong burst $4.6\pm0.4$ Gyr ago and recent intermittent episodes $\sim2-0.2$ Gyr ago. Detailed testing with mock stellar populations was used to estimate the duration of the main bursts and study the occurrence of low-level star formation between them. The SFHs in both regions show common features, with activity at the same epochs and similar age-metallicity relationship. However, clear indications of a spatial gradient were also found, with mean age increasing with radius and star formation episodes being more prolonged in the centre. While some galaxy evolution models predict bursty SFHs in dwarf galaxies and thus a secular origin of the observed SFH cannot be excluded in Fornax, other evidence points to possible mergers or interactions as the cause of its bursty SFH. In particular, we calculated the Fornax orbit relative to the closest dwarfs and the Milky Way and observed a correspondence between the main intermediate-age and young events and peri-passages of Fornax around the Milky Way, possibly indicating tidally-induced star formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

manuscript.tex      Final paper manuscript
references.bib      Bib file with references

figures\            folder with the figures

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
